Linearized Field Deblending: PSF Photometry for Impatient Astronomers

NASA's Kepler, K2 and TESS missions employ Simple Aperture Photometry (SAP) to derive time-series photometry, where an aperture is estimated for each star, and pixels containing each star are summed to create a single light curve. This method is simple, but in crowded fields the derived time-series can be highly contaminated. The alternate method of fitting a Point Spread Function (PSF) to the data is able to account for crowding, but is computationally expensive. In this paper, we present a new approach to extracting photometry from these time-series missions, which fits the PSF directly, but makes simplifying assumptions in order to greatly reduce the computation expense. Our method fixes the scene of the field in each image, estimates the PSF shape of the instrument with a linear model, and allows only source flux and position to vary. We demonstrate that our method is able to separate the photometry from blended targets in the Kepler dataset that are separated by less than a pixel. Our method is fast to compute, and fully accounts for uncertainties from degeneracies due to crowded fields. We name the method described in this work Linearized Field Deblending (LFD). We demonstrate our method on the false positive Kepler target \koi. We are able to separate the photometry of the two sources in the data, and demonstrate the contaminating transiting signal is consistent with a small, sub-stellar companion with a radius of $2.67R_{jup}$ ($0.27R_{sol}$). Our method is equally applicable to extracting photometry from NASA's TESS mission.

==> coauthorcomments.txt <==
Jessie
------

Top level:
Come up with a name for the method with an acronym.  This will help make the paper more readable and give us something catchy to refer to later on…
	—> an auxiliary thing to ponder.. Might also be good to have a name for the method of using representing PSFs with the radial spline.
Next:
Consider rewriting / reorganizing the intro to photometry stuff. (I can take a go at this if you like…) Goal is to make sure there’s an accurate representation of what’s come before and highlight the innovations in this paper. I think it’s a bit more complicated than what's explained in current version…. Kepler was SAP + scene modeling, Nardiello is PSF + scene modeling…. I’m still pondering how to frame this — but I think essentially any photometry using CCDs requires two linked decisions — which pixels to assign to your source and how to weight those pixels when combining them into a flux.  And I think that might be a way to frame what's gone before vs. whats done here...
Consider putting the info that describes your method from 1.1.3, 1.3, 1.4 into a separate section with a “here’s our method” kind of heading. (Again, I can take a first go at this reorganization if you like…)
Other comments in chronological order…
Introduction:  
+ Define what the appreciation CBV stands for.
+ Does the SPOC call their TESS pipeline the Kepler pipeline or do they use a different name?
I’m having trouble following some of the details laid out in section 2…
+ 2.1, second paragraph: I struggled over this one for a long time.  Until I drew a cartoon I couldn’t wrap my head around if there was an (l,n) matrix for every source or if there was just one….It might help to have a different introductory sentence…. Maybe something more like “We can represent the cartesian separation between every source and every pixel in a 2D matrix with dimensions (l, n)…”
+ same paragraph, last sentence — are phi and r represented by matrices or vectors? (Sentence seems to imply both.)
+ 2.1 fourth paragraph: “To find the edge of the PRF, we fit the time-averaged (mean) flux across all pixels, …”  The use of “across” is ambiguous for me…. On first read, I think across means you’re averaging up the pixels, but given the meaning of the sentence — I think across all pixels actually means for each pixel?
+ 2.1 fourth paragraph: “We will denote this estimate as g, …, where the value of g is the same for all pixels for a given source” —> how do you decide which pixels belong to a source?
+ 2.3 in paragraph after eqn 9: “where q indicates a single value of the basis spline…”. I think you mean R0,0?
+ 2.3, paragraph 3: “We fit to find the optimal weights w … in the mean image f(bar)…”. But earlier in section 2.2, you define f(bar) as a vector, not an image…. I think both f(bar) hold similar types of data, but perhaps in a different shape?
+ 2.3, is v(hat) described somewhere? v is defined as a representation of the flux from all sources between eqns 14 and 15. but in the paragraph at top of page 7 v(hat) is described as the PRF weights. After several re-reads I can see how v and v(hat) are related, (prf weights encode measured flux), but the text isn’t clear and seems to go back and forth between these two meanings throughout the section…
+ 2.3, second paragraph pg 7 “Because we are scene modeling, S includes every source, and fits all sources simultaneously.” I missed where contaminated pixels are added into the fit. Between eqns 12 and 13 the text explains that the contaminated bits are set to 0, but I don’t see where we loosen that requirement. Maybe that’s implied in the paragraph about the iterative process? But it’s worth clarifying that explicitly…
Figure 4 caption — Worth clarifying that the flux being plotted is normalized. E.g. “Blue points indicate the normalized flux is less than one…”


Geert
-----

Maybe we need a demonstration that the method works by e.g. comparing to standard stars

C: we should add a comparison with Kepler PDCSAP flux

Cite direct imaging from exofop
https://exofop.ipac.caltech.edu/kepler/files/target608/Images/608Ic-dc20140206UKJ.jpg

